Accurate, Empirical Radii and Masses of Planets and their Host Stars with Gaia Parallaxes

We present empirical measurements of the radii of 116 stars that host transiting planets. These radii are determined using only direct observables-the bolometric flux at Earth, the effective temperature, and the parallax provided by the Gaia first data release-and thus are virtually model independent, extinction being the only free parameter. We also determine each star's mass using our newly determined radius and the stellar density, itself a virtually model independent quantity from previously published transit analyses. These stellar radii and masses are in turn used to redetermine the transiting planet radii and masses, again using only direct observables. The median uncertainties on the stellar radii and masses are ~8% and ~30%, respectively, and the resulting uncertainties on the planet radii and masses are ~9% and ~22%, respectively. These accuracies are generally larger than previously published model-dependent precisions of ~5% and ~6% on the planet radii and masses, respectively, but the newly determined values are purely empirical. We additionally report radii for 242 stars hosting radial-velocity (non-transiting) planets, with median achieved accuracy of ~2%. Using our empirical stellar masses we verify that the majority of putative "retired A stars" in the sample are indeed more massive than ~1.2 Msun. Most importantly, the bolometric fluxes and angular radii reported here for a total of 498 planet host stars-with median accuracies of 1.7% and 1.8%, respectively-serve as a fundamental dataset to permit the re-determination of transiting planet radii and masses with the Gaia second data release to ~3% and ~5% accuracy, better than currently published precisions, and determined in an entirely empirical fashion.

==> ref_response.txt <==
We wish to sincerely thank the referee for the careful, thorough, and thoughtful review of the manuscript. We have carefully considered all of the critiques and have responded to each one inline below (responses are marked by asterisks). We have also supplied a marked up version of the revised manuscript so that the referee may more easily locate the various changes. While we have opted on a few points to stick with our original position, these are only in cases where the difference is a matter of perspective and therefore author's prerogative. We believe that the revisions represent a significant good-faith effort to incorporate as many of the referee's suggestions as possible; indeed, we have incorporated the referee's suggestions in nearly every instance. We respectfully request that the paper be reconsidered for publication in the Journal. 


---------------------------------------------------------------------- 
Referee Report
Reviewer's Comments:
This paper presents new determinations of the physical properties of a large number of exoplanets and their host stars in a manner that does not depend on stellar evolution models. The key new measurements that make this paper possible are bolometric fluxes, determined here, for bright planet hosting stars based on broad-band photometry from a variety of catalogs, and parallaxes taken from Gaia DR1. The bolometric fluxes will be very useful, but more generally the new measurements are interesting because they enable an independent check on the planetary and stellar masses and radii, which have previously relied on stellar models. The paper is well written and certainly worthy of publication, but I would first ask that the authors address some comments listed below. I would also like to thank the authors for displaying all of the SEDs. Although this leads to some questions below that would not have been asked had they not been so transparent in showing the data, hopefully this helps to improve the quality of these important measurements.

Substantive Comments:

1. It is variously stated that the new measurements are "model independent", "virtually model independent" or "purely empirical". The title itself states that these are "Empirical" parameters. It is not clear, however, how the authors define the word "model" in this context, or what makes a quantity "empirical" versus being "model dependent". The definitions matter because it is implied throughout the paper that model-dependent quantities are inherently more suspect than empirical ones, and that the value of this paper lies in the determination of parameters in a purely empirical manner, even if they are less precise than published values. While the masses and radii determined here do not rely on stellar evolution models, they do depend on a number of parameters which in turn are determined through the application of physics (in varying degrees of complexity, and with varying levels of simplifying assumptions) and/or the use of empirically-calibrated relations, all of which could be referred to as modeling. The stellar effective temperatures, metallicities, and surface gravities are determined either through fitting synthetic stellar spectra (calculated through a fairly complex modeling procedure, and the accuracies of which have been the subject of debate, particularly with reference to abundances) to observations, or through the measurement of the equivalent widths of absorption lines and the subsequent use of either theoretical models or empirical relations to convert these quantities to physical atmospheric parameters. The determination of the bolometric fluxes depends again on synthetic spectra, and on an assumed extinction law (together with a three-dimensional model for the distribution of dust in the Galaxy). Although the authors state that the synthetic spectra effectively serve only to interpolate between the observed data points, it's unclear how different the results would be if a simple polynomial or other non-physical interpolating function were used in place of the physical model, and thus on how strongly these parameters actually do depend on the accuracy of the models. The transit light curve parameters depend on limb darkening coefficients, which for many of these planetary systems were fixed based on atmospheric models. The light curve model also makes assumptions about the shapes of planetary and stellar bodies and the lack of thermal emission or reflected light from the planet (reasonable assumptions in most cases, but they are still there), the applicability of Keplerian orbital dynamics (again reasonable, but still a model of sorts), and various hidden assumptions (and modeling) made in extracting photometry and correcting for systematic trends to produce the light curves in the first place. The radial velocity data is similarly produced through some modeling (both in extracting the wavelength-calibrated spectra from the images, and then measuring barycentric RVs from the spectra), and the RV parameters are again determined through applying Keplerian orbital dynamics to the observations. The parallaxes are measured through a complicated modeling of the Gaia observations. While there is no particular reason as yet to suspect that the errors are above the assumed systematic floor, the experience of the Hipparcos distance to the Pleiades should be a reminder that this measurement is not so simple, and can be subject to systematic errors above the level of those from stellar evolution models. The bottom line is that I suggest the authors avoid implying that their measurements are "empirical", "purely empirical", or "model independent", and instead refer to them as being independent of stellar evolution models.

***** RESPONSE: We regret that we must begin this response letter with one of the few cases where we broadly disagree with the referee. In truth, we believe that there will always be some degree of varying perspective on the somewhat philosophical question of what constitutes the truly empirical. For instance, if empirical requires that no physics be invoked at all, one could argue that assuming the Stefan-Boltzmann Law or even Fbol = Lbol/(4 pi d^2) is model-dependent. We do not mean to be facetious here, but simply to make the point that there is fundamentally a slippery slope on this question, and different reasonable authors will draw the line differently. Here we are taking the view that, at least for the transiting planet hosts, our measurements do not depend on stellar evolution models nor assumed relations. Thus we respectfully ask that we be afforded author's prerogative and that we be permitted to present our perspective. That said, we have made a good-faith attempt to do justice to the referee's reasonable position by adding an entire new subsection of the Discussion devoted to this that itself includes two sub-subsections: (1) providing additional detailed motivation for the need to reduce reliance on, and to empirically test, stellar evolution models, and (2) providing clarity on why regard the approach of this paper as empirical. 



2. Section 1, paragraph beginning "Nevertheless, they are subject ...", and three following paragraphs: These paragraphs present the motivation for seeking a method for characterizing exoplanet host stars that does not depend on stellar evolution models, but in so doing paints a picture of greater uncertainty in the theoretical models than is actually warranted. There is no good reason presented here (or that I am aware of independently) for doubting the accuracy of the stellar evolution models or empirical relations at the level to which they have been employed so far in determining the physical parameters of exoplanetary systems, so long as they are used in the appropriate regimes where they are well tested. Modern evolution models have been tested to better than 1-2% precision for Sun-like stars (e.g., Torres et al. 2010). While there are a few areas where problems are known to exist when the models are probed at sufficiently high precision (e.g., lower mass K and M dwarf stars, or 1.1-1.7 M_sun stars at the main sequence turnoff) these specific cases can be handled using "empirical" relations. 

The authors bring up the case of KELT-6 as an example of a system for which the evolution models and empirical relations give conflicting results, but as they acknowledge this solar-mass star has a relatively low metallicity, and the empirical relation from Torres et al. 2010 assumes a simplistic linear dependence on [Fe/H]. All this example shows is that the simple empirical relation from Torres et al. 2010 fails to reproduce exactly the Yonsei-Yale model at the Teff, [Fe/H], and rho* of KELT-6, but given that the evolution models are capable of reproducing the eclipsing binary star data used to calibrate the empirical relation, and can also reproduce the CMDs of very low metallicity stellar populations like globular clusters, there is no reason to suppose that this is anything other than a slight error in extrapolating the empirical relation. 

The authors also note that a poorly constrained rho* may lead to large (and potentially underestimated) uncertainties in the stellar parameters, and hence in the planetary parameters. Certainly this is true, but the method presented by the authors for determining M*, Mp, and Rp depends on rho* as well, and thus the technique presented here suffers from the same problem. Of course if one combined the Gaia parallaxes with stellar evolution models, that would circumvent cases where rho* is not well determined, but such a procedure is not discussed here. 

Finally the authors mention that errors in measuring stellar parameters in bulk may lead to erroneous inferences being drawn concerning the properties of planetary systems. They discuss the experience with Kepler as an example of this. As the authors note, the main difficulty is in obtaining high resolution spectra for large numbers of relatively faint stars. This means that many of the stars do not have precise measurements of Teff or [Fe/H]. An additional source of error is due to the inaccurate values for rho*, but here the authors suggest that these errors are due to problems with the Kepler observations and do not discuss the bigger source of systematic error, which is the lack of RV-based eccentricity measurements for most of these systems. In other words, the incorrect inferences being drawn about planetary populations are not due to systematic errors in the stellar evolution models, but rather are due to practical difficulties in collecting some of the "empirical" parameters (Teff, [Fe/H], and rho*), which are also needed in the "purely empirical" method presented here. Again the method for determining stellar parameters presented here doesn't address this problem, as it also depends on accurate [Fe/H], Teff and rho* (or logg) values, nor will any of the large scale surveys on the horizon that the authors discuss in Section 5 address this problem (none would provide [Fe/H], Teff, rho*, or logg in bulk with high precision). Of course Gaia can be used to improve the determination of stellar parameters in bulk, but only by combining all of the available data (parallaxes, Fbol, color indices or low-res spectrophotometry) with stellar evolution models or empirical relations. 

All of this is not to say that determining the stellar and planetary parameters in a manner that is independent of stellar evolution models is not a useful exercise, but I would ask that the paragraphs in question be revised to address the points mentioned above.

***** RESPONSE: See the response above about the addition of a new section in the Discussion addressing these concerns.  


3. Section 2.1, some discussion of the properties of the 62 exoplanet hosts in Tycho-2 that could not be analyzed should be provided. What data were missing for these objects? In some cases could the missing data be recomputed from other parameters that were tabulated?

***** RESPONSE: In almost all cases these were Kepler planets for which no radial-velocity semi-amplitude information is available, and thus could not be analyzed according to procedures. We have clarified this in the text, and also added a few additional clarifications in various sections about how we went from the initial sample to the final samples we analyzed. 


4. Section 2.3, please provide a brief synopsis of how the parameters from PASTEL were determined (i.e., what instrument was used, what was the resolution, are the parameters based on equivalent width measurements, fitting synthetic spectra, or something else?).

***** RESPONSE: As described in the most recent PASTEL catalog paper, the stellar Teff, logg, and Fe/H measures are compiled from papers that used high-resolution (R > 25000), high signal-to-noise (S/N > 50) spectra to extract the parameters via a variety of methods (e.g., fitting synthetic spectra, equivalent width measurements, etc.). As noted in our manuscript, we adopt the mean when multiple values are provided in the PASTEL catalog. We have added these clarifications to the text.


5. Section 2.5, did the authors assume $R_V = 3.1$ in applying the Cardelli et al. (1989) extinction law, or something else? Can $R_V$ be meaningfully constrained from these observations as well? To what extent do systematic uncertainties in the extinction law affect the measurements of Fbol?

***** RESPONSE: This was addressed in the Stassun & Torres (2016) Gaia EB paper, and a brief summary has been added to the text. 


6. Section 2.5, please provide a reference to the three-dimensional Galactic dust model used, or provide additional details about it.

***** RESPONSE: Done. 


7. Section 2.5, why is the median uncertainty on Fbol higher for transiting planet hosts than for non transiting planet hosts? Is it because transiting planets are typically fainter than the RV planet hosts?

***** RESPONSE: Yes, that is correct. This has been added to the text. 


8. Section 2.5, in computing the uncertainties on the stellar radii, do the authors work with the original parallaxes and parallax uncertainties, or do they convert first to distance? If they convert to distance, is the resulting asymmetry in the distance uncertainty accounted for? This is especially important for more distant systems (especially transiting planet hosts) at around 1kpc.

***** RESPONSE: This is a good point. We checked that nearly all of the stars in our sample have a fractional uncertainty in the parallax of less than 20% as recommended by Bailer-Jones (2015) as the threshold for use of simple 1/pi distances. We have noted this in the text.


9. The authors state in the abstract and in Section 4.2 the expected precision on Rp and Mp based on their method after future Gaia releases. By how much could these precisions be improved if stellar evolution models were also used?

***** RESPONSE: We suspect that invoking stellar evolution models will always lead to more *precise* values. However, for the reasons noted above and now discussed in the extensive new Section 4.1 of the text, we have opted not to deviate from our focus on empirical and accurate measurements. We have, however, added a couple of sentences at the end of Section 4.3 to point out that with the upcoming better parallaxes it should become possible to stringently test the stellar models.


10. More details are needed regarding the propagation of uncertainties so that the reader may judge whether the errors are realistic. The authors state simply that the errors are propagated through the equations, but it is not clear what this means. This could, for example, mean that first order linear perturbations are assumed, allowing for correlations between parameters (e.g., sigma_f^2 = (df/da)^2*sigma_a^2 + (df/db)^2*sigma_b^2 + 2*df/da*df/db*sigma_a*sigma_b*rho_ab). If so, this is likely to produce grossly incorrect results for many of these systems where the observational uncertainties are large and higher order terms would be needed. A better approach (and perhaps the approach already followed by the authors) would be to generate chains of observed parameters drawn from some assumed distribution (presumably correlated Gaussian distributions), propagate these through the equations, and calculate relevant statistics from the resulting output chains.

***** RESPONSE: The referee is correct that we have used simple linear error propagation (with parameter correlations) for this study. However, because the Gaia DR1 parallax errors are the dominant error source for the majority of the systems analyzed, this is sufficient for our current purposes. That will change with the eventual Gaia DR2 parallaxes. We have added text to Section 2.7 to clarify and explain this. 


11. The assumption that all of the planetary systems have the same parameter correlations as KELT-15b is not justified, nor is it evident that making this assumption is better than assuming no correlations at all between the observed parameters (accounting for correlations can reduce the uncertainties on some of the calculated parameters, and not just increase them). While the lack of published Markov Chains or parameter correlations for most of the systems analyzed makes it impossible for the authors to determine the correlations for all of the objects, it would be instructive to see if more of the KELT systems show similar correlations, if some analytic argument could be presented to demonstrate that these correlations are expected to be general, or if it can be demonstrated that including the correlations only increases the uncertainties (so that this procedure is more conservative than assuming zero correlation).

***** RESPONSE: We agree that parameter correlations can increase or decrease uncertainties and that the KELT-15 correlations do not exactly represent the correlations in our study. However, in this work we desire to test our full error propagation methodology so that when higher precision parallaxes are available and we have additional resources to determine correlations for all planetary systems in our study, we can efficiently publish improved system parameter results. Since the Gaia DR1 parallax errors currently dominate for most systems, we expect the correlations will currently have negligible effects on our parameter values. To prove our assumption, we tested several system with without correlations and got nearly identical results. We have included this additional explanation and detail to Section 2.7. 


12. Figure 8 - It is difficult to distinguish between points with and without blue halos. Please use two panels showing the RV and transit hosts separately, as in Figure 9.

***** RESPONSE: Done. In addition, we felt that the original figure did not best convey visually the ways in which, and the extent to which, the improved parallaxes have led to the updated stellar radii. Therefore, in additional to splitting the figure into two panels as requested, we have changed the plotted quantities to directly show the distance effect on the radii. We have also updated the associated text in Section 4.2 accordingly. 


13. Given the systematic discrepancy between the model SEDs and the observed 10 micron WISE fluxes, as mentioned in the paper and as clearly seen in the SED plots, one would think that the appropriate treatment would be to either determine a systematic correction to apply to the Kurucz models (or the observed fluxes) so that the median residual at 10 microns is 0, or to exclude these observations when fitting the SEDs. Even if the error in this data is inflated, the fact that it is systematically different from the models means that its inclusion may lead to slight biases in Fbol. Is the problem with the Kurucz models at 10 microns well known? If so, please provide a reference in Section 2.4. If not, some discussion of this anomaly should be provided in the text.

***** RESPONSE: Done, and we also note that in any case the contribution to Fbol for lambda > 10 um is negligible.


14. Do any of the other band-passes show evidence for systematic deviations from the model? An instructive plot in this regard would be the fraction of systems for which the residual at a given wavelength is positive (or negative) vs bandpass, together with the 2 or 3 sigma range expected based on counting statistics.

***** RESPONSE: We have added a note pointing back to Stassun & Torres (2016) where other systematics were considered and none found. Of course, there are individual outlier cases, including those noted by the referee's careful inspection of all the plots (we are impressed!), addressed in the next point. 


15. There are a number of objects for which the model SEDs do not fit the observations well (by eye these include HD 208527, alpha Ari, XO-4, 6 Lyn, HD 190360, HAT-P-15, HD 132563, and 14 And, but perhaps could be selected in a more precise manner based on chi^2_nu) and which I think should be discussed on an individual basis. Are any of these at low Galactic latitude where the extinction model may not be reliable? Do they have close neighbors that are not resolved in one or more of the catalogs? Can the observations be fit by including an additional stellar component or a disk?

***** RESPONSE: We have added a paragraph about these outlier cases along the lines suggested by the referee, and noting that in our analyses we flag and exclude from consideration cases like these with large chi^2. 


16. It would be helpful to list Teff and Av in the upper right corner of each of the SED plots.

***** RESPONSE: We considered this, and would have done so if it were not overly burdensome. Unfortunately, because of the changing range of the vertical axis and the changing shape of the SED from plot to plot, we did not find a straightforward automated solution that would have rendered all of the plots with this information in a consistent manner. We apologize that we were not able to do this, but of course this is mainly a cosmetic issue and the information is of course provided in the associated data tables. 


17. I did not see the measured values of Av listed in any of the tables. Perhaps I missed it, but if not, please include it in table 7.

***** Done, and added note in the text accordingly. 


18. Please use the radius from Gettel et al. (2016) for the literature value of Kepler-454b in figure 10, rather than showing the clearly erroneous value from exoplanets.org. The discussion in the text is fine as is, but the current figure leads to the false impression that there is something wrong with the prior analysis of Kepler-454b, or that perhaps it is not even a planet at all. The authors might also consider contacting exoplanets.org to let them know about the data entry error.

***** RESPONSE: We have opted to retain the figure as is, as we believe there is value in showing how the aggregated databases can sometimes involve these sorts of errors. In any case, we believe the text is quite clear about this so that there should be no confusion on the part of the reader. 


19. Did the authors check whether their results help resolve the controversy regarding the masses of claimed retired A star hosts (e.g., Lloyd 2011, ApJ, 739, L49; Johnson 2013, arXiv:1307.3441)?

***** RESPONSE: This is a superb suggestion from the referee. We have added a short discussion and a new figure exploring this. 


20. Section 5, paragraph 3. The authors state that because precisions of several percent on the planetary masses and radii may be possible, we are "poised to enter the era of precision exoplanetology", and then go on to elaborate on this. I think the paper would be substantially improved if this paragraph were deleted, or greatly revised. Below are six problems with the current paragraph.

***** RESPONSE: We have opted to retain this paragraph, for the reasons described below. 


* First, I would note that in many cases precisions of a few percent have been achieved through the use of stellar evolution models, and there is no good reason to suspect that these are inaccurate. The specific method for determining planetary and stellar parameters independent of models that is advocated in this paper will not substantially improve the precision above what is already achieved. 

***** RESPONSE: We believe this is now extensively addressed in the new Section 4.1. Our position is that we do have an empirical approach here, and that precision is not the same as accuracy. 

* Second, I take issue with the notion that any incremental improvement in precision leads to a new "era," or that introducing such a meaningless term as "the era of precision exoplanetology" advances our understanding of the field in any way. 

***** RESPONSE: We believe it is not incremental if we are measuring things empirically rather than model dependently. That is in fact a sea change. Even if our precision before Gaia had been similar to the precision we will have after Gaia DR2, precision without empirical demonstration of accuracy runs the risk of being very misleading. 

* Third, the authors mention that the precision of the method will likely be limited by the total amount of available follow-up resources, but that is already what is limiting the precision of the stellar and planetary masses and radii, and it is not clear that there will be a dramatic increase in the availability of these resources going forward. 

***** RESPONSE: Yes, this is true for Kepler stars and current resources. But there will be more resources going forward, both for RV (MINERVA, NUID, EXPRESS, etc.), and for TESS targets as we can now use a whole slew of 1m-class telescopes (at least for the bigger planets). We are involved in the leadership of the TESS target selection and followup coordination efforts, so these are issues we have some expertise about. There will also soon be JWST. Finally, the community will be able to focus on a few excellent examples (i.e., terrestrial planets) and devote enormous resources to them.

* Fourth, regarding the sentence "Most importantly, these measurements will be direct, and will not rely on stellar models or empirical relations", again there is no evidence that the stellar models or empirical relations cannot be trusted in general at the few percent precision level, so it is not clear that not using these models is really that important. 

***** RESPONSE: It is not at all clear that is isn't important. And frankly, the only way we'll know is by getting direct empirical measurements! 

* Fifth, the authors state that the results of TESS will "clearly be transformative for our understanding of the physical properties of exoplanets, as well as their formation and evolution." This is by no means clear. The authors give the example of determining the parameters of Hot Jupiters in a consistent manner, but the large blending, relatively low precision, and long cadence (for full sky frames) of TESS means that in most cases ground-based follow-up photometry will outperform TESS in determining the light curve parameters. These will certainly be collected and analyzed in a non-homogeneous fashion. Similarly the necessary RVs and stellar atmospheric parameters will continue to be collected and analyzed in non-homogeneous fashions. It is not apparent that the current sample suffers from "large uncertainties" and "systematics", that would be greatly reduced by TESS+Gaia, or that the uncertainties would not continue to be dominated by the inhomogeneously collected and analyzed follow-up data. 

***** RESPONSE: With respect, we believe we have expertise and credibility when it comes to transit surveys around bright stars. Large blending can easily be removed from high-resolution follow-up observations. As for low precision, the precision that TESS will achieve for bright stars will be comparable to that of Kepler for their stars. And, TESS stars are bright enough that they can be followed up with small ground based telescopes. It's true that the Full Frame Images will have long cadence, and so will worsen the precision of the measurement of rho*, but again ground-based resources will fix this. It's also not necessarily true that spectra, RVs, photometric follow-up, etc will be collected in a non-homogeneous manner (we are actively involved in the leadership of the TESS followup coordination effort). But the real point is that with the approach we have laid out, the properties of the stars no longer have to be inferred in a non-homogenous manner (i.e., using different isochrones or empirical relations).  

* Sixth, the authors discuss the possibility of constraining the properties of low-mass terrestrial planets. Here the parameter uncertainties will almost certainly be limited by the RV precision, so there is no reason to suppose that the method presented here will improve the characterization of these planets in any way over existing methods.

***** RESPONSE: But the stars will be 2-4 magnitudes brighter than Kepler stars! So the RV precision will be much better. 


Minor comments:

1. Abstract: please list the median values for quantities rather than the "typical" values.

2. Section 1, paragraph 3, "Pollack et al. (1996)" should be cited in parenthesis.

3. Section 1, paragraph 11, "Given that this one of", add "is" between "that" and "this".

4. Section 1, paragraph 12, change "bandback" to "bandpass"

5. Section 2.1, Han et al. 2014, PASP, 126, 827 should be cited in conjunction with the use of exoplanets.org.

6. Section 2.2, paragraph 1, in the first appearance of $\delta_{\rm tr}$ please state that for the purposes of the paper, this quantity is defined to be equal to $(R_{p}/R_{\star})^2$.

7. Section 2.6, "where $\Theta$ is the stellar angular radius $(R_{\star}^2/d^2)$", the squares should be removed from the expression.

8. Section 2.7, last paragraph, "$\log g_{p}$ are calculated from the transit light curve parameters" please change this to "transit light curve and RV parameters"

9. Section 3.1, the authors might mention that the transiting planet hosts are further away on average than the non-transiting planet hosts, and thus have smaller absolute $\Theta$ uncertainties, but larger relative $\Theta$ uncertainties.

10. Section 3.2, "are determined with a precision of 8\% and 30\%, respectively", please state that these are the median precisions.

11. Section 3.3, paragraph 1, the reference at the end of the last sentence is missing.

12. Figure 6, change "(Top)" to "(Left)" and "(bottom)" to "(right)".

***** RESPONSE: All of the above minor edits have been done. Thank you. 


